Tidal debris from Omega Centauri discovered with unsupervised machine learning

The gravitational interactions between the Milky Way and in-falling satellites offer a wealth of information about the formation and evolution of our Galaxy. In this paper, we explore the high-dimensionality of the GALAH DR3 plus Gaia eDR3 data set to identify new tidally stripped candidate stars of the nearby star cluster Omega Centauri ($\omega\,\mathrm{Cen}$). We investigate both the chemical and dynamical parameter space simultaneously, and identify cluster candidates that are spatially separated from the main cluster body, in regions where contamination by halo field stars is high. Most notably, we find candidates for $\omega\,\mathrm{Cen}$ scattered in the halo extending to more than $50^{\circ}$ away from the main body of the cluster. Using a grid of simulated stellar streams generated with $\omega\,\mathrm{Cen}$ like orbital properties, we then compare the on sky distribution of these candidates to the models. The results suggest that if $\omega\,\mathrm{Cen}$ had a similar initial mass as its present day mass, then we can place a lower limit on its time of accretion at t$_{\mathrm{acc}} > 7$ Gyr ago. Alternatively, if the initial stellar mass was significantly larger, as would be expected if $\omega\,\mathrm{Cen}$ is the remnant core of a dwarf Galaxy, then we can constrain the accretion time to t$_{\mathrm{acc}} > 4$ Gyr ago. Taken together, these results are consistent with the scenario that $\omega\,\mathrm{Cen}$ is the remnant core of a disrupted dwarf galaxy.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
